Online Recognition of Incomplete Gesture Data to Interface Collaborative Robots

Online recognition of gestures is critical for intuitive human-robot interaction (HRI) and further push collaborative robotics into the market, making robots accessible to more people. The problem is that it is difficult to achieve accurate gesture recognition in real unstructured environments, often using distorted and incomplete multisensory data. This paper introduces an HRI framework to classify large vocabularies of interwoven static gestures (SGs) and dynamic gestures (DGs) captured with wearable sensors. DG features are obtained by applying data dimensionality reduction to raw data from sensors (resampling with cubic interpolation and principal component analysis). Experimental tests were conducted using the UC2017 hand gesture dataset with samples from eight different subjects. The classification models show an accuracy of 95.6% for a library of 24 SGs with a random forest and 99.3% for 10 DGs using artificial neural networks. These results compare equally or favorably with different commonly used classifiers. Long short-term memory deep networks achieved similar performance in online frame-by-frame classification using raw incomplete data, performing better in terms of accuracy than static models with specially crafted features, but worse in training and inference time. The recognized gestures are used to teleoperate a robot in a collaborative process that consists in preparing a breakfast meal.

==> ABS_18-TIE-1627.txt <==
Title: Online Recognition of Incomplete Gesture Data to Interface Collaborative Robots

Authors: Miguel Simão, Olivier Gibaru, Pedro Neto

Abstract: Online recognition of gestures is critical for
intuitive human-robot interaction (HRI) and further push
collaborative robotics into the market, making robots accessible
to more people. The problem is that it is difficult to
achieve accurate gesture recognition in real unstructured
environments, often using distorted and incomplete multisensory
data. This paper introduces a HRI framework to
classify large vocabularies of interwoven static gestures
(SGs) and dynamic gestures (DGs) captured with wearable
sensors. DG features are obtained by applying data
dimensionality reduction (DDR) to raw data from sensors
(resampling with cubic interpolation and principal component
analysis (PCA)). Experimental tests were conducted
using the UC2017 hand gesture dataset with samples from
eight different subjects. The classification models show an
accuracy of 95.6% for a library of 24 SGs with a random
forest (RF) and 99.3% for 10 DGs using artificial neural networks
(ANNs). These results compare equally or favourably
with different commonly used classifiers. Long Short-Term
Memory (LSTM) deep networks achieved similar performance
in online frame-by-frame classification using raw incomplete
data, performing better in terms of accuracy than
static models with specially crafted features, but worse in
training and inference time. The recognized gestures are
used to teleoperate a robot in a collaborative process that
consists in preparing a breakfast meal.

==> INF_18-TIE-1627.txt <==
(a) Document ID: 18-TIE-1627

(b) Document title: Online Recognition of Incomplete Gesture Data to Interface Collaborative Robots

(c) Document subject: Robotics and Mechatronics (R&M)

(d) Keywords: Human-robot interaction, collaborative robotics, online gesture recognition, neural networks

(e) Corresponding author: 
       Pedro Neto 
       Department of Mechanical Engineering of the University of Coimbra  POLO II, 3030-788 Coimbra, Portugal 
       pedro.neto@dem.uc.pt 
       +351 966025289
       +351 239403407 
         
f) Authors names and  IEEE and IES memberships 
	Miguel Simão		
	Olivier Gibaru	IEEE membership rank (M) , 2016, 93921172, IES membership: yes
	Pedro Neto	IEEE membership rank (M) , 2016, 93921172, IES membership: yes  

(g) Do you want to print some of your figures in color? NO

==> MOD_18-TIE-1627.txt <==
We revised the english grammar in the entire document. No other changes have been applied to the manuscript.

==> miguel_simao.txt <==
Miguel A. Simão received the M.Sc. degree
in mechanical engineering from the University
of Coimbra, Coimbra, Portugal, in 2014. He is
currently working toward the Ph.D. degree at
the University of Coimbra and École National
Supérieure d'Arts et Métiers, Paris, France.

He was a visiting Researcher at the Jet
Propulsion Laboratory, NASA, California Institute
of Technology, Pasadena, CA, USA, in
2015. His research interests include collaborative
robotics, gesture recognition, and pattern
classification.

==> olivier_gibaru.txt <==
Olivier Gibaru received the Ph.D. degree in
applied mathematics from ParisTech, Paris,
France, in 1997.

He is currently the Director of the Laboratory
of Information Technology and Systems in
the Lille campus, CNRS, and a Full Professor
at the Department of Mathematics and Computer
Science, École National
Supérieure d'Arts et Métiers, Lille campus, France. His research
interests include applied mathematics, estimation
for robotic applications, geometry, control
engineering, and high-precision mechanical systems. He has authored
several papers in refereed journals and international conference proceedings.

Prof. Gibaru is an active member of the SMAI-SIGMA group, a national
learning society dedicated to applied mathematics for industrial
applications.

==> pedro_neto.txt <==
Pedro Neto received the Ph.D. degree in mechanical
engineering from the University of
Coimbra, Coimbra, Portugal, in 2012.

He is currently an Assistant Professor at the
University of Coimbra and the Director of the
Collaborative Robotics Laboratory. He is the author
of several journal and conference publications
and participated in three European HORIZON
2020 flagship projects. 

His research interests include human-robot interaction, collaborative
robotics, pattern classification, and smart manufacturing.
